Attention-based Neural Text Segmentation

Text segmentation plays an important role in various Natural Language Processing (NLP) tasks like summarization, context understanding, document indexing and document noise removal. Previous methods for this task require manual feature engineering, huge memory requirements and large execution times. To the best of our knowledge, this paper is the first one to present a novel supervised neural approach for text segmentation. Specifically, we propose an attention-based bidirectional LSTM model where sentence embeddings are learned using CNNs and the segments are predicted based on contextual information. This model can automatically handle variable sized context information. Compared to the existing competitive baselines, the proposed model shows a performance improvement of ~7% in WinDiff score on three benchmark datasets.

==> graph-data-ecir/ecir-context-variation-pk.csv <==
context-size,clinical,fiction,wiki-bench
1,0.323,0.379,0.355
3,0.320,0.380,0.343
5,0.328,0.376,0.342
10,0.317,0.379,0.344
15,0.319,0.382,0.343

==> graph-data-ecir/ecir-context-variation-windiff.csv <==
context-size,clinical,fiction,wiki-bench
1,0.299,0.318,0.335
3,0.300,0.318,0.321
5,0.305,0.306,0.315
10,0.290,0.309,0.324
15,0.296,0.328,0.322

==> graph-data-ecir/ecir-windiff-results.csv <==
Epoch,WikiDev-10ctx_200docs,Clinical-10ctx_200docs,Fiction-10ctx_200docs,WikiBench-10ctx_200docs
1,0.4381,0.315,0.3086,0.4349
2,0.5578,0.4521,0.324,0.5622
3,0.3715,0.3241,0.314,0.3531
4,0.3507,0.306,0.3099,0.3241
5,0.3705,0.3298,0.3211,0.3506
6,0.3472,0.3025,0.3079,0.3234
7,0.3514,0.312,0.3086,0.325
8,0.3498,0.3114,0.3104,0.3241
9,0.4222,0.4273,0.3367,0.409
10,0.3456,0.2978,0.3136,0.3307
11,0.3492,0.3088,0.3126,0.3297
12,0.3455,0.2998,0.309,0.3234
13,0.3403,0.2976,0.3097,0.3278
14,0.3398,0.2981,0.3099,0.3239
15,0.3413,0.3001,0.311,0.3268
16,0.3394,0.3,0.3102,0.3205
17,0.3432,0.3005,0.3084,0.3261
18,0.3423,0.2989,0.3087,0.3259
19,0.3412,0.2954,0.3082,0.3254
20,0.3393,0.2943,0.3088,0.3237
21,0.3398,0.2937,0.3073,0.323
22,0.3404,0.2944,0.308,0.3248
23,0.3404,0.2931,0.3089,0.3256
24,0.3372,0.3003,0.3092,0.3297
25,0.339,0.2938,0.3083,0.3283
26,0.3372,0.296,0.3089,0.3214
27,0.3384,0.2936,0.3094,0.3221
28,0.3356,0.295,0.3079,0.3244
29,0.3392,0.2944,0.3085,0.3217
30,0.3389,0.293,0.3089,0.3239

